Modeling and Leveraging Prerequisite Context in Recommendation

Prerequisites can play a crucial role in users' decision-making yet recommendation systems have not fully utilized such contextual background knowledge. Traditional recommendation systems (RS) mostly enrich user-item interactions where the context consists of static user profiles and item descriptions, ignoring the contextual logic and constraints that underlie them. For example, an RS may recommend an item on the condition that the user has interacted with another item as its prerequisite. Modeling prerequisite context from conceptual side information can overcome this weakness. We propose Prerequisite Driven Recommendation (PDR), a generic context-aware framework where prerequisite context is explicitly modeled to facilitate recommendation. We first design a Prerequisite Knowledge Linking (PKL) algorithm, to curate datasets facilitating PDR research. Employing it, we build a 75k+ high-quality prerequisite concept dataset which spans three domains. We then contribute PDRS, a neural instantiation of PDR. By jointly optimizing both the prerequisite learning and recommendation tasks through multi-layer perceptrons, we find PDRS consistently outperforms baseline models in all three domains, by an average margin of 7.41%. Importantly, PDRS performs especially well in cold-start scenarios with improvements of up to 17.65%.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> review/cars22.orig.txt <==
Dear Hengchang Hu,

We are pleased to inform you that your submission 7865: "Modeling and Leveraging Prerequisite Context in Recommendation" has been conditionally accepted for a presentation at the Context-Aware Recommender Systems Workshop. Congratulations!

Please find the reviews below that we hope will help you in preparing a final version.

Your acceptance is contingent on the following conditions:

1. You should revise your paper considering the suggestions of your reviewers by September 10, 2022. Please carefully read the comments from the review team and try to address them in the final version of your manuscript. Your paper has to adhere to the ACM Standard (SIGCONF) template (https://www.acm.org/publications/proceedings-template). You can submit the camera-ready paper on EasyChair by resubmitting your original submission. Please include the following copyright line as a bottom left footer on the first page of the submission:
"Copyright held by the author(s)."

2. At least one author of the paper must register and attend the workshop. The workshop will be held in person on September 23, 2022, between 2 pm - 5:30 pm, and will be co-located with RecSys 2022 in Seattle, WA, USA. Since the early registration for the conference has already ended, we are happy to provide a discount code for attending the workshop. Our hope is that this will boost in-person attendance. We advise you to use the early registration code and register before September 1, 2022.

* The registration discount code is WKSHPEXT
* It applies to in-person registration only
* It will be active from Aug 27 until September 3

Please send us (munger@stern.nyu.edu), as soon as possible (until September 1, 2022), the details (full name, affiliation and email) of the author that will attend the workshop.

3. We would also like you to send us (munger@stern.nyu.edu) your presentation by September 10, 2022, so that we can give you feedback regarding the likelihood that your presentation will stay within the 15 minutes of allocated time. Presenters will have 15 minutes for the main presentation and 5 minutes for Q&A. In your email, please indicate if you give us your permission to upload your slides to the CARS Workshop website.

Congratulations on the acceptance of your paper to CARS 2022.

Best regards,
CARS Workshop Program Committee
Gediminas Adomavicius, Konstantin Bauman, Bamshad Mobasher, Francesco Ricci, Moshe Unger

SUBMISSION: 7865
TITLE: Modeling and Leveraging Prerequisite Context in Recommendation


----------------------- REVIEW 1 ---------------------
SUBMISSION: 7865
TITLE: Modeling and Leveraging Prerequisite Context in Recommendation
AUTHORS: Hengchang Hu, Liangming Pan, Yiding Ran and Min-Yen Kan

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
This paper introduces a novel method that incorporates knowledge about meaningful or required prerequisites (in terms of user knowledge) in the recommendation process, e.g., knowledge that one learning course is only meaningful in case the user has already mastered another one. The knowledge about possible prerequisite relations can be based on the analysis of past interaction data and external knowledge. A neural approach is then proposed which considers this knowledge graph in the model. Experimental results indicate that using these additional pieces of information is beneficial in terms of prediction accuracy.

The paper positions the work as being context-aware, but it actually does not match typical research works on context-aware recommender systems (CARS) in the literature. Actually, the claims that are made in the paper that classical CARS typically rely on user or item features are not true. In reality, typical CARS use factors that are independent of user and items (e.g., weather or time of the day) and change over time. In such a more classical interpretation, the presented work might not even be considered as a context-aware one, because it mainly matches user characteristics (existing user knowledge) with item characteristics (concepts related to the target items) considering a directed graph of prerequisites. Since these are sequential dependencies in terms of consumption, this work rather feels like falling into the class of sequence aware recommender systems (https://dl.acm.org/doi/10.1145/3190616) with soft sequence constraints.

The general idea in the context of the recommendation of learning materials certainly makes sense. To what extent this is generally useful for movies and books may not be fully clear. In the context of the recommendation of learning materials, there should be a rich literature on student modeling and sequential recommendation of suitable learning materials that match the learner's existing knowledge. Unfortunately, this entire body of literature goes unnoticed.

The presentation is generally okay. Unfortunately, it is not entirely clear from the abstract what the central term "prerequisite" refers to. An example would be good, maybe even in the abstract. Alternatively, an informal characterization of the problem seems required.

In terms of the experimental evaluation, the authors unfortunately do not mention if they systematically tuned the hyperparameters of all the compared models. If this was not done, it is unclear if we can derive any insight from these computational experiments. Ultimately, in reality it may turn out to be very simple to show improvements over any existing method with many different mechanisms when the comparison method is not properly tuned for a given dataset.

Unfortunately, the authors do not share the code and data that was used in the experiments. This limits the reproducibility of the work.

In terms of baselines, it might be interesting see how a trivial constraint-based approach would fare, where recommendations are first created with a prerequisite-agnostic algorithm and where these recommendations are then pruned based on the prerequisite knowledge graph.


Minor/Writing:
* "Prerequisite can play a crucial role in users’ decision making," -> this is very unclear at the beginning of the abstract and it seems also grammatically questionable.
* "explicit auxiliary metadata about users and items [28] (termed context)." -> As mentioned above; this is usually not considered context. The authors could try to define their understanding of the term context somewhere.
* Figure 2 could be larger
* "and inferring prerequisite relation between concepts from temporally ordered item documents" -> Not clear, what temporal order is meant here.
* Not sure that BPR and SVD are weak baselines (https://dl.acm.org/doi/10.1145/3383313.3412488)
* From a methodological perspective, the authors use sampled metrics with only 99 negative items. Recent works indicate that sampled metrics can be unreliable, in particular when the number of samples is small. (https://dl.acm.org/doi/abs/10.1145/3394486.3403226)
* "Are prerequisite context beneficial for Cold-start Problem?" -> seems ungrammatical
* "we also conduct an intrinsic evaluation" -> Unclear what intrinsic means here.
* "(+20 F1)" -> Unclear
* Capitalization issues in many references.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 7865
TITLE: Modeling and Leveraging Prerequisite Context in Recommendation
AUTHORS: Hengchang Hu, Liangming Pan, Yiding Ran and Min-Yen Kan

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
In this paper, the authors propose a generic context-aware framework called Prerequisite Driven Recommendation (PDR) to explicitly model the prerequisite context information in the recommendation process.
Beyond the model, the authors also contribute a PDR dataset containing 75k+ high-quality knowledge concepts, spanning three domains, which will be extremely useful for future research if the authors could make the dataset publicly available. Through a set of experiments, the authors demonstrate that their proposed framework consistently outperforms baseline models in all three domains and that it performs especially well in cold-start scenarios. The idea presented in the paper is clearly articulated and the research problem is novel and important. The experiments are detailed and thorough. Overall, it is a nicely written paper on an important research topic, and I would recommend acceptance to the CARS workshop.

Moving forward, here are some suggestions which I hope could help the reviewers to further improve this manuscript. First, the authors are encouraged to test for other instantiations of the PDR framework (beyond the neural network-based method) to further demonstrate the generalizability and robustness of the framework. Second, the authors might also want to study other ways to combine the prerequisite learning and recommendation tasks beyond the simple multi-layer perceptions, such as multi-task learning methods. Third, the authors can also present more experiment results on the quality of their prerequisite inference tasks.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 7865
TITLE: Modeling and Leveraging Prerequisite Context in Recommendation
AUTHORS: Hengchang Hu, Liangming Pan, Yiding Ran and Min-Yen Kan

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
The paper proposes an approach to incorporate information about "prerequisites" into the recommendation process. For example, it sometimes makes sense to recommend a specific item to a user only if the user has consumed another certain item before that. A canonical example (that is also given in the paper) is the course recommendation: a specific course (containing some new concepts) can be recommended only if the user has learned the necessary prerequisite concepts from his/her previous courses. The authors' proposed approach extracts concepts from item descriptions, infers "prerequisite" relationships from sequential consumption data, and then incorporates that information into recommendation process by taking into account the user's prior knowledge concepts and target/desired knowledge concepts as contextual information using a neural network approach.

The paper explores an interesting topic that should be relevant to the workshop attendees. However, the paper has a number of limitations as well.

-- Terminologically, a "prerequisite" is usually something that is required as a prior condition for something else to happen or exist. Therefore, prerequisites are often specified as a directed acyclic knowledge graph, as is the case in this paper. Often such knowledge graphs are specified externally; for example, course prerequisites are usually specified by academic programs; that is, they are not simply student preferences. However, in this paper, the authors seem to assume that the prerequisites can be learned from the consumption data (e.g., of movies). Hence, what the authors seem to be learning is more about the common consumption sequence patterns (rather than the actual prerequisites).

-- Based on the previous comment, it seems that the proposed approach would fit more into sequential recommender systems (than prerequisite-based/knowledge-based systems). There has been a lot of work in sequential recommender systems in the past few years, and the paper does not do a good job connecting to that literature (as part of the prior work discussions, positioning of the proposed approach in that literature, use of these types of baselines, ...).

-- Two other important areas of relevant research literature are (i) knowledge-based recommender systems and (ii) personalized learning (e.g., recommending appropriate educational content to the students, as they are navigating their learning journeys). Both have been extensively explored in the RecSys literature in the past, and the paper should connect with them in a much more comprehensive manner.

-- The proposed approach seems to assume that the users will know what their desired target concepts are (as illustrated in Fig. 1). It is not clear whether that is a realistic assumption in many applications.

-- In terms of alternative methods (baselines) that incorporate the knowledge graph: why not use prerequisites as strict constraints (as would typically be the case in the real-world applications), as opposed to a complex latent embedding oriented approach?

-- Another terminological issue: In the abstract, the authors state that "Traditional recommender systems [...] where the context consists of static user profiles and item descriptions..." That seems quite inconsistent with the use of term "context" in context-aware recommender systems literature. (For example, see the chapter on Context-Aware Recommender Systems in the "Recommender Systems Handbook" (2022) for an overview.)



----------------------- REVIEW 4 ---------------------
SUBMISSION: 7865
TITLE: Modeling and Leveraging Prerequisite Context in Recommendation
AUTHORS: Hengchang Hu, Liangming Pan, Yiding Ran and Min-Yen Kan

----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
This paper presents a method to incorporate the concept of “prerequisites” in recommender systems. The paper develops an algorithm for this purpose, and tests it on a number of datasets, in domains where the concept of prerequisites is very prominent (courses) as well as domains where the concept has a more “fuzzy” meaning (movies and books). The authors show that explicitly incorporating a prerequisite graph in the recommendation process improves performance over traditional algorithms, and even over deep learning algorithms that use prerequisite embeddings. Moreover, the results are consistent across datasets, and are particularly prominent for cold user and cold item situations.

I really enjoyed reading the paper. The idea is meaningful, the evaluation is thorough, and I particularly liked the “common sense” analysis of a few example prerequisite predictions to show that the method really works.

I think that in a future paper the authors could take this last part even further, and develop a system that directly shows the pre-requisite graph to the end-user. This would be a great way to motivate the system’s recommendations (and for novice users to learn some valuable insights about the prerequisite structure of the domain).



----------------------- REVIEW 5 ---------------------
SUBMISSION: 7865
TITLE: Modeling and Leveraging Prerequisite Context in Recommendation
AUTHORS: Hengchang Hu, Liangming Pan, Yiding Ran and Min-Yen Kan

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper proposes a novel context-aware recommender based on neural network architecture able to learn and exploit conceptual prerequisite context, which is extracted from item's textual fields like title, to improve the ranking accuracy. The offline experiments shows that the proposed model outperforms all the evaluated baselines consistently on several datasets and accuracy metrics.

I think the paper is well written and structured, and with a good level of detail to understand fully the main contributions. The main novelties of the paper are: (1) an approach to acquire the domain-specific prerequisite knowledge, which can be seen as an advanced knowledge representation extracted from item's textual metadata, that is, static item context/content; and (2) a novel approach to to jointly learn the context, user and item embeddings that are then used to generate context-aware recommendations. The paper also presents a relatively complete offline evaluation, including a good variety of baseline algorithms, a diverse set of publicly available datasets and a detailed discussion of the results with several interesting insights and potential future extensions. Overall, I believe the paper can be a good contribution to the CARS workshop, but for me is a "weak accept" because of the following limitations:
- The statistical significance of the results is missing
- Datasets are all relatively small, which could favour some type of models more than others.
- Details on the hyper-parameters used in the experiments are missing for both the proposed model as well as the baselines.
- Results and method used to evaluate accuracy in the new user cold-start setting is a bit unclear. I wonder how the baseline MF models (e.g. NeuMF) can generate recommendations for new users without any form of user side information.
- The related work should include additional references, more closely related with presented approach to exploit dynamic and static context in the form of embeddings as in [Moshe Unger, Alexander Tuzhilin, and Amit Livne. 2020. Context-Aware Recommendations Based on Deep Learning Frameworks. ACM Trans. Manage. Inf. Syst. 11, 2, Article 8 (June 2020)]



Other minor comments to improve the paper:
- In Fig 2b, L_BEM should be L_KEM instead.
- In the sentence "When no side information is used, the model functions just as a simple MLP" perhaps I would use a more recsys-specific terminology like "just as a standard Matrix Factorisation (CF) model rather than simple MLP, which is very generic.
- In the discussion of the ablation study, the authors should explain why there are some discrepancies between NDCG and HR results, in particular, in the results of the model with only Item context in movie and books dataset, and when comparing PDRS against the stronger baselines in the book dataset for NDCG@2
- An interesting extension of this work might be incorporating other forms of dynamic context such as temporal or location-based.

==> review/cars22.txt <==
- To what extent this is generally useful for movies and books may not be fully clear. 
> HC: Agree, but no more modification on the script. Can show some in slides.
>> Min: ok.

- In the context of the recommendation of learning materials, there should be a rich related literature on student modeling and sequential recommendation of suitable learning materials that match the learner's existing knowledge. 
> HC: It's true, but I reject. If with SR introduced, the approach and baselines should be overly changed.
>> Min: is this true?  We should have cited some of the work or at least group cited it.
Do references count against your page quota?
>>> 

- it is not entirely clear from the abstract what the central term "prerequisite" refers to. An example would be good, maybe even in the abstract. Alternatively, an informal characterization of the problem seems required.
> HC: Accept, and add a description in abstract.
>> Ok.

- In terms of the experimental evaluation, the authors unfortunately do not mention if they systematically tuned the hyperparameters of all the compared models.
> HC: Accept, and modified the experiment setting part.
>> Min: Ok.



Minor:
- "Prerequisite can play a crucial role in users’ decision making," -> this is very unclear at the beginning of the abstract and it seems also grammatically questionable.
> HC: Accept. Modified. and added some description about the defition of context in our work -- background knowledge.
>> Min: changed

* "explicit auxiliary metadata about users and items [28] (termed context)." -> As mentioned above; this is usually not considered context. The authors could try to define their understanding of the term context somewhere.
> HC: Rejected. Have described it in the 5. RW
>> Min: Do you understand what the reviewer is saying about how context is usually defined?  I think fixing the definition later in RW is too late.  Needs work. 
>>> HC: Generaly, the context is defined as a kind of circumstance that influence user decision. Our definition is different from the general definition.

- Figure 2 could be larger
> TODO?
>> Min: do you have space?  What is the length of the CR?
>>> HC: There is no limitation of 9page length of the CR.

- "and inferring prerequisite relation between concepts from temporally ordered item documents" -> Not clear, what temporal order is meant here.
> HC: accept. Deleted the temporal here to avoid confusion.

* From a methodological perspective, the authors use sampled metrics with only 99 negative items. Recent works indicate that sampled metrics can be unreliable, in particular when the number of samples is small. (https://dl.acm.org/doi/abs/10.1145/3394486.3403226)
> HC: Reject. The 99 sampling is still a well-accepted approach.

* "Are prerequisite context beneficial for Cold-start Problem?" -> seems ungrammatical
> HC. Accept. Modified.

* "we also conduct an intrinsic evaluation" -> Unclear what intrinsic means here.
> HC. Accept. intrinsic evaluation => quality evaluation to avoid mis-understanding.

* "(+20 F1)" -> Unclear
> HC. Accept. Modified as more specific value -- 15.68 F1.

* Capitalization issues in many references.
> HC: Confused
>> Min: Not clear what you mean?  R is saying that you need to proofread your references and ensure capitalization in acronyms and other words are consistent.
>>> HC: fixed

- It will be extremely useful for future research if the authors could make the dataset publicly available. 
>> Min: I thought you are doing this?

-- Terminologically, a "prerequisite" is usually something that is required as a prior condition for something else to happen or exist. Therefore, prerequisites are often specified as a directed acyclic knowledge graph, as is the case in this paper. Often such knowledge graphs are specified externally; for example, course prerequisites are usually specified by academic programs; that is, they are not simply student preferences. However, in this paper, the authors seem to assume that the prerequisites can be learned from the consumption data (e.g., of movies). Hence, what the authors seem to be learning is more about the common consumption sequence patterns (rather than the actual prerequisites).
>> Min: I agree with this statement.  Prerequisites are "required" (hence requisite).  They really cannot be just thought of as preferences.  We need to work on this.

-- Based on the previous comment, it seems that the proposed approach would fit more into sequential recommender systems (than prerequisite-based/knowledge-based systems). There has been a lot of work in sequential recommender systems in the past few years, and the paper does not do a good job connecting to that literature (as part of the prior work discussions, positioning of the proposed approach in that literature, use of these types of baselines, ...).
> HC: Partially accept. But no time to add baselines.
>> Min: we need to address this.  I'm not sure we can discard this.  It requires rewriting and contextualising appropriately.
>>> HC: Try to add words describing SR in intro, and how it different from our task settings.


-- Two other important areas of relevant research literature are (i) knowledge-based recommender systems and (ii) personalized learning (e.g., recommending appropriate educational content to the students, as they are navigating their learning journeys). Both have been extensively explored in the RecSys literature in the past, and the paper should connect with them in a much more comprehensive manner.

-- The proposed approach seems to assume that the users will know what their desired target concepts are (as illustrated in Fig. 1). It is not clear whether that is a realistic assumption in many applications.

-- In terms of alternative methods (baselines) that incorporate the knowledge graph: why not use prerequisites as strict constraints (as would typically be the case in the real-world applications), as opposed to a complex latent embedding oriented approach?



-- Another terminological issue: In the abstract, the authors state that "Traditional recommender systems [...] where the context consists of static user profiles and item descriptions..." That seems quite inconsistent with the use of term "context" in context-aware recommender systems literature. (For example, see the chapter on Context-Aware Recommender Systems in the "Recommender Systems Handbook" (2022) for an overview.)
> HC: Writing...
>> Min: Are you sure you have a good understanding of what a CARS is?  The reviewer is suggesting we misuse the terminology.  
>>> HC: Try to describe what context is in our work again.
| Generally, contextual information is incorporated to facilitate recommending items to users under certain circumstances, such as the temporal context.
| The dynamicity of context would influence user decision under certain circumstances.
| In this work, we aim to point out another specific context -- prerequisite context in the knowledge background, where different people at different stage handle different level of knowledge.



- The statistical significance of the results is missing
> HC. Accept. But no time to re-run the baselines and models for statistical analysis.
>> Min: I think this needs to be taken care of.  You should be able to apply a z or t test quickly.

- Details on the hyper-parameters used in the experiments are missing for both the proposed model as well as the baselines.
> HC. Reject. The hyper-parameter analysis are shown in the appendix.
>> Min: make this obvious in the experimental section with a cross-reference.
>>>

- Results and method used to evaluate accuracy in the new user cold-start setting is a bit unclear. I wonder how the baseline MF models (e.g. NeuMF) can generate recommendations for new users without any form of user side information.
- The related work should include additional references, more closely related with presented approach to exploit dynamic and static context in the form of embeddings as in [Moshe Unger, Alexander Tuzhilin, and Amit Livne. 2020. Context-Aware Recommendations Based on Deep Learning Frameworks. ACM Trans. Manage. Inf. Syst. 11, 2, Article 8 (June 2020)]



Other minor comments to improve the paper:
- In Fig 2b, L_BEM should be L_KEM instead.
> Fixed

- In the sentence "When no side information is used, the model functions just as a simple MLP" perhaps I would use a more recsys-specific terminology like "just as a standard Matrix Factorisation (CF) model rather than simple MLP, which is very generic.
> HC: accept. modified.

- In the discussion of the ablation study, the authors should explain why there are some discrepancies between NDCG and HR results, in particular, in the results of the model with only Item context in movie and books dataset, and when comparing PDRS against the stronger baselines in the book dataset for NDCG@2
> TODO

- An interesting extension of this work might be incorporating other forms of dynamic context such as temporal or location-based.
> HC. reject.
>> Min: interesting suggestion but not actionable for now.  




==> review/sigir22.orig.txt <==
# Feedbacks

Ben Carterette, Shane Culpepper, Gabriella Kazai

SIGIR 2022 PC Chairs

[https://sigir.org/sigir2022](https://sigir.org/sigir2022)

[https://twitter.com/SIGIRConf](https://twitter.com/SIGIRConf)

SUBMISSION: 697

TITLE: Modeling and Leveraging Prerequisite Knowledge in Recommendation

- ------------------------ METAREVIEW ------------------------

This is the meta-review for submission 697. The reviewers identified different strengths (+) and weaknesses (-):

+ Promising research direction.

- Empirical work is relatively weak due to the ground truth data not being a great fit for the problem domain and potential data leakage issues.
- Technology-enhanced learning is an important related work area that is not considered.
- Important details are missing.

Overall, the considerable weaknesses do not make the paper a good fit for SIGIR in its current form.

- ---------------------- REVIEW 1 ---------------------
- ---------- Relevance to SIGIR -----------

SCORE: 4 (good)

- ---------- Technical soundness -----------

SCORE: 2 (poor)

- ---- TEXT:

The paper is interesting and the topic relevant to SIGIR. My main concerns are about the framing and its consequences for the actual experiments, baselines, ground truths and contributions. The authors position their work in a learning-context where learning paths (curricula), i.e. relations between acquired competences/knowledge concepts are crucial to determine suitable items to users. However, with the exception of the Course dataset, the experiments address scenarios where learning may not be within scope but users may select items based on taste and mood for mere entertainment purposes. Table 6 underlines that point: I don't have to have a deeper understanding about scientists to ENJOY Alien as a movie. The ground truth data in both the Amazon and MovieLens data is not geared towards learning (not even informal learning) and does not in any way reflect the stated optimisation goal, and reflect user preferences independent of learning objectives. Potential performance gains in those cases may simply be due to the fact that the approach encodes implicit item similarities and user preferences rather than actual knowledge prerequisites.

To this end, my suggestion is to reconsider the framing (learning vs non-learning) and then pick an experimental setup able to support the contribution in that very area.

In that regard, the contributions and novelty also seems overstated, specifically the claim that this is the first recommender system work that considers prerequisites. When it comes to eductional and learning settings, encoding prior knowledge through some representation of knowledge concepts has been one of the general aims in technology-enhanced learning throughout the last decade and there are long-standing workshop series in that area. While techniques in the past often differ, this work should position itself in this context.

If we consider the contribution not in the context of actual learning/knowledge acquisition but in recommendation in general, assuming the presented PDRS approach encodes item relationships and user preferences rather than actual *curricula*, there is also a wealth of further baselines with which to compare.

- ---------- Quality of presentation -----------

SCORE: 4 (good)

- ---- TEXT:

The paper is well presented and easy to follow with minor exceptions.

- ---------- Adequacy of citations -----------

SCORE: 2 (poor)

- ---- TEXT:

See overall comments.

- ---------- Reproducibility of methods -----------

SCORE: 3 (fair)

- ---- TEXT:

Data is available, code seems not shared yet and there are some questions re annotation (see overall comments).

- ---------- Strengths -----------
- relevant and interesting topic
- easy to read and follow paper
- experiments on three datasets
- ---------- Weaknesses -----------
- poor match of data and approach: two of the datasets do not match the knowledge acquisition/learning-scenario addressed in the paper
- related work: the approach should position itself better in the context of learning-related recommender systems (an active research area since many years that is often lacking a grounding the actual RecSys state-of-the-art)
- ---------- Overall recommendation -----------

SCORE: -1 (weak reject)

- ---------- Detailed comments to authors -----------

This paper introduces a neural architecture for prerequisite-based item recommendation, that uses two encoders that create embedded representations of users, items and prerequisites which are utilised for final recommendations. For learning prerequisites, the authors use two different approaches, namely one that learns potential prerequsites from distributional patterns of user/concept interactions, assuming that concepts frequently consumed prior to other concepts may be perceived as prerequisites. In addition, concept relations are derived from Wikipedia. The approach is applied to three datasets, Course (an actual dataset of course-taking histories in a learning scenario) and the well-known MovieLens and Amazon Books dataset frequently used for recommendation.

The paper is interesting and the topic relevant to SIGIR. My main concerns are about the framing and its consequences for the actual experiments, baselines, ground truths and contributions. The authors position their work in a learning-context where learning paths (curricula), i.e. relations between acquired competences/knowledge concepts are crucial to determine suitable items to users. However, with the exception of the Course dataset, the experiments address scenarios where learning may not be within scope but users may select items based on taste and mood for mere entertainment purposes. Table 6 underlines that point: I don't have to have a deeper understanding about scientists to ENJOY Alien as a movie. The ground truth data in both the Amazon and MovieLens data is not geared towards learning (not even informal learning) and does not in any way reflect the stated optimisation goal, and reflect user preferences independent of learning objectives. Potential performance gains in those cases may simply be due to the fact that the approach encodes implicit item similarities and user preferences rather than actual knowledge prerequisites.

To this end, my suggestion is to reconsider the framing (learning vs non-learning) and then pick an experimental setup able to support the contribution in that very area.

In that regard, the contributions and novelty also seems overstated, specifically the claim that this is the first recommender system work that considers prerequisites. When it comes to eductional and learning settings, encoding prior knowledge through some representation of knowledge concepts has been one of the general aims in technology-enhanced learning throughout the last decade and there are long-standing workshop series in that area. While techniques in the past often differ, this work should position itself in this context.

If we consider the contribution not in the context of actual learning/knowledge acquisition but in recommendation in general, assuming the presented PDRS approach encodes item relationships and user preferences rather than actual *curricula*, there is also a wealth of further baselines with which to compare.

Minor:

- Section 3: "For constructing user’s prior knowledge and target knowledge, we take knowledge concepts from the first 30% and the last 20% of items interacted with as prior and target knowledge". How did you arrive at these thresholds? Wouldn't these be necessarily very dataset-dependent?
- Section 3: "we train a logistic regression by semi-supervision over a few annotated samples (300 per dataset)." Who annotated what and with what inter-rater agreement?
- Figure 3: It wasn't transparent how the two prerequisite metrics (Asyd, Wikipedia-based) are considered in the model.
- Figure 4 is not explained in the paper
- Table 7: what exactly is the shown NDCG score actually computed on?
- ---------- Nominate for Best Paper -----------

SELECTION: no

---

- ---------------------- REVIEW 2 ---------------------
- ---------- Relevance to SIGIR -----------

SCORE: 4 (good)

- ---------- Technical soundness -----------

SCORE: 2 (poor)

- ---------- Quality of presentation -----------

SCORE: 4 (good)

- ---------- Adequacy of citations -----------

SCORE: 4 (good)

- ---------- Reproducibility of methods -----------

SCORE: 3 (fair)

- ---------- Strengths -----------

1. This work clearly presents an interesting problem formulation in recommender systems, which tackles the long-term learning goal of a user, instead of accurate one-shot information consumption.

2. The ideas of mining prerequisite knowledge and incorporating it into the recommendation algorithm is novel.

3. extensive analyses are conducted on different components of the model (e.g. prerequisite relation mining) and ablation analysis of different combinations of the types of knowledge (prior, target, current content).

- ---------- Weaknesses -----------

1. Rigor of experiments: based on the paper's description of data split strategy, it is unclear if the in prerequisite knowledge mining stage included test data in the recommendation algorithm training/test stage. If it's true, then the advantage of the proposed method can be explained by data leakage, which would critically undermine its merit.

- ---------- Overall recommendation -----------

SCORE: -1 (weak reject)

- ---------- Detailed comments to authors -----------

This paper proposes a new problem setup for recommender systems: a user is exposed to a trajectory of content, and previous consumption of information may inform later consumption. The method represent an item’s content by mining concepts within the item’s description, and then represent the prerequisite relations between concepts by mining (1) the semantic distance between concepts based on BERT embedding; (2) the trajectory of user’s exposure to concepts in the user-item rating data, and (3) concept distance in Wikipedia. The prerequisite concepts and relations give prior knowledge and target knowledge of a user, which enhances the feature representation of the proposed PDR recommendation algorithm.

This work clearly presents an interesting problem formulation in recommender systems, which tackles the long-term learning goal of a user, instead of accurate one-shot information consumption. The ideas of mining prerequisite knowledge and incorporating it into the recommendation algorithm is novel. The authors did several analyses on different components of the model (e.g. prerequisite relation mining) and ablation analysis of different combinations of the types of knowledge (prior, target, current content).

My largest concern is the rigor of the experimental evaluation, which affects the interpretation of the claimed advantage of the proposed PDR system. It is clear that the prerequisite relations are the key contributor of the performance advantage shown in Table 3, compared to other baseline algorithms without prerequisite knowledge. It is therefore critical to ensure that the prerequisite relations are mined from the same training data subset as all other baseline algorithms. In other words, PDR should not have mined the prerequisite relations from the test data, which is a data leakage from test to training. However, according to the data description in Section 3:

- “For constructing user’s prior knowledge and target knowledge, we take knowledge concepts from the first 30% and the last 20% of items interacted with as prior and target knowledge, respectively; such as to leave the remaining 50% of knowledge concepts for training and testing a PDR system.”

And in Section 5.2, the author said:

- “we decide to split our interaction data into (80%, 5%, 15%) to serve as training, validation and testing, respectively. ”

It is unclear whether the prerequisite relation mining was conducted on the 80% training data, or it is conducted using the entire data (including test data). It is also unclear how PDR addresses the out-of-vocabulary problem – when an item in the test set does not have a prerequisite relation with any known concept, can PDR handle such cases robustly? If we cannot clearly rule out the potential of data leakage from test to training, then all performance improvements shown in Tables 3 and 4 will be put to doubt – is the performance gain due to the prerequisite knowledge, or due to an (unintentional) exposure of test data to the training stage?

Therefore I recommend the authors to clarify their data split strategy in prerequisite knowledge mining stage and RS algorithm training stage, and ensure the two stages uses the same training data with the test data untouched in either stage. That will allow a better assessment of the merit of the proposed method.

- ---------- Nominate for Best Paper -----------

SELECTION: no

---

- ---------------------- REVIEW 3 ---------------------
- ---------- Relevance to SIGIR -----------

SCORE: 4 (good)

- ---- TEXT:

Recommendation is a hot topic of recent SIGIR conferences.

- ---------- Technical soundness -----------

SCORE: 3 (fair)

- ---- TEXT:

While the idea of leveraging prerequisite knowledge is interesting, there are many issues in both methodology and evaluation.

- ---------- Quality of presentation -----------

SCORE: 3 (fair)

- ---- TEXT:

Overall, the presentation is acceptable but could be further improved. Some important details are not clear in the paper.

- ---------- Adequacy of citations -----------

SCORE: 2 (poor)

- ---- TEXT:

The paper overlooks several lines of relevant research.

- ---------- Reproducibility of methods -----------

SCORE: 3 (fair)

- ---- TEXT:

The reproducibility could be improved by polishing the presentation and releasing code.

- ---------- Strengths -----------
- S1: Leveraging prerequisite knowledge is a promising direction for not only improving recommendation performance but also making recommenders more accountable and transparent.
- S2: The authors carried out various experiments and analyses, offering many interesting insights.
- ---------- Weaknesses -----------
- W1: The paper overlooks several lines of relevant research.
- W2: There are many issues in both methodology and evaluation.
- W3: Some important details are not clear in the paper.
- W4: The proposed method is less sophisticated (although I do not put too much emphasis on technical contributions).
- ---------- Overall recommendation -----------

SCORE: -1 (weak reject)

- ---------- Detailed comments to authors -----------

This paper proposes to extract prerequisite relationships among concepts and leverage them for improving recommendation performance. The idea is interesting and promising (S1). I enjoyed reading this paper, especially in the latter part presenting several interesting results (S2). However, I have too many concerns as detailed below, due to which I cannot recommend accepting it in its current form.

- *W1**

Although the paper states `we are the first to explore the use of prerequisite knowledge for recommendation`, several lines of existing research addresses the same or similar problems.

- Sequential recommendation: This task considers the order dependency among items in users' interactions to predict what items they will select next. While typical sequential recommenders do not explicitly consider prerequisite relationships among concepts, the prediction target looks the same as this work to me, especially in non-educational domains where the meaning of the prerequisite is unclear. (I do not pick up any particular papers because many recommenders are proposed for this task every year.)
- Progression modeling: Some papers [Ref-1, Ref-2, Ref-3] apply progression modeling techniques to the recommendation problem to capture the transitions of user interests/expertise/skills/... over time in an interpretable manner. Those papers only require user interaction data to learn both recommenders and transitions.
- Knowledge tracing: This is not a recommendation task but is similar to the present work in that it models learners' knowledge state. Some work (e.g., [Ref-4]) can estimate the dependency among concepts during the modeling process.

Almost no papers from these categories are cited in this submission, due to which the novelty of the present work is unclear. The paper should discuss whether the techniques proposed in such existing work can be used for this work and if so, add them to the baselines.

- *W2**
- Section 3, `no existing dataset is specifically designed for prerequisite modeling`: As described earlier, the task addressed in this paper is similar to knowledge tracing. Thus, the authors could use datasets for that task, which are counterexamples of this claim, I think.
- Section 3, `For this reason, we assume that users have mastered the knowledge contained in items previously interacted with`: I do not think this assumption always holds. Indeed, several papers [Ref-5, Ref-6, Ref-7] consider learners' forgetting phenomenon in the knowledge tracing task.
- Section 3, `we take knowledge concepts from the first 30% and the last 20% of items interacted with as prior and target knowledge, respectively; such as to leave the remaining 50% of knowledge concepts for training and testing a PDR system`: There are at least two issues. First, this regards the prior and target knowledge states do not change during the remaining interaction sequence, which is not realistic. Second, after the proposed recommender is deployed, interactions corresponding to the target knowledge cannot be obtained in this manner. This is because we only have interaction data before the target time point in that situation.
- Section 5.2: Negative sampling is reported to be a bad practice making evaluation results unreliable [Ref-8, Ref-9].
- Section 5.3: As described earlier, sequential modeling seems important for this problem. However, this paper selects baselines from non-sequential recommenders, which regard each user's past interactions as a set instead of a sequence. What is the reason for not adding sequential recommenders as baselines? If added, can the proposed recommender still achieve the best performance?
- Section 5.4: The paper does not report on statistical tests.
- Figure 4: RMSE and R-squared are metrics for the regression task, not for recommendation formulated as the ranking task.
- *W3**
- Section 3, Concept Extraction: I do not understand the detail of this process. For example, what is a fully-connected graph? How is it constructed? Is it different from the graph used for applying TextRank in the previous step? These may be explained in the literature [24], but I think the description should be self-contained as this part is a core process of the proposed solution.
- Section 3, Wikipedia Reference Distance: It is unclear to me how the authors find Wikipedia concepts (equivalent to articles?) related to a given concept. The symbols $t^{k_{i}}$ and $t^{k_{j}}$ are not defined. What do you mean by "refers to" (e.g., the existence of the corresponding phrase/link/...)?
- Section 3, Prerequisite Learning: How did you select 300 samples? Who annotated those samples? What are annotation criteria? How consistent were the annotations provided by different people?
- Section 5.2: How did you split each dataset into three splits, randomly or based on interaction timestamps? Given the sequential nature of the problem, the former splitting approach may result in data leakage.
- Section 6.1, `We also find that prerequisite graphs have different structural properties ...`: No corresponding result is presented for this paragraph. Thus, I cannot judge whether the statement here is valid.
- Section 6.3: My understanding is that the proposed recommender uses embedding matrices to encode users and items. If so, it is unclear to me how the authors obtained the embeddings for users and items unseen in the training phase.
- Section 7.1, `the prerequisite relations among concepts which we see as a type of subjective knowledge`: I disagree. Two features out of three for calculating KPL scores are obtained independent of interaction data. The remaining one is obtained from interaction data, but its scores are not personalized.
- *W4**
- The proposed recommender is based on MLPs, which is rather naive compared to recent recommenders. For example, is simply averaging knowledge embeddings sufficient for this task? Different concepts may be important for different inputs. If so, attention mechanisms are worth considering.
- *Other comments**
- Section 2: The function $f$ takes the union of three knowledge sets as an argument. To me, this looks incorrect because the proposed recommender in Figure 3 encodes the three sets separately. Otherwise, the recommender cannot tell apart which is the prior/target/item knowledge set. (By the way, I think the set notation in this function can be simplified.)
- Section 3: Until reading Section 5.1, I did not understand what item documents are. I think the current presentation flow confuses the reader.
- Figure 2: should KLP be KPL?
- Equation 1: Is $\sigma$ the sigmoid function?
- Section 5.1, `500 labeled samples`: According to Section 3, there are 300 annotated samples. Which is correct?
- Section 6.1: There is a reference error.
- Table 6: This table lists the concepts for which "machine learning" is estimated as a prerequisite. I also want to know the opposite: estimated prerequisites for "machine learning", which are not the same as the concepts with low KPL scores, I think.
- *References**

1.

[https://dl.acm.org/doi/10.1145/2488388.2488466](https://dl.acm.org/doi/10.1145/2488388.2488466)

2.

[https://dl.acm.org/doi/10.1145/2566486.2568044](https://dl.acm.org/doi/10.1145/2566486.2568044)

3.

[https://doi.org/10.1109/ICDE48307.2020.00022](https://doi.org/10.1109/ICDE48307.2020.00022)

4.

[https://dl.acm.org/doi/10.1145/3437963.3441802](https://dl.acm.org/doi/10.1145/3437963.3441802)

5.

[https://dl.acm.org/doi/10.1145/3308558.3313565](https://dl.acm.org/doi/10.1145/3308558.3313565)

6.

[https://dl.acm.org/doi/abs/10.1145/3340531.3411994](https://dl.acm.org/doi/abs/10.1145/3340531.3411994)

7.

[https://dl.acm.org/doi/10.1145/3132847.3132929](https://dl.acm.org/doi/10.1145/3132847.3132929)

8.

[https://dl.acm.org/doi/10.1145/3394486.3403226](https://dl.acm.org/doi/10.1145/3394486.3403226)

9.

[https://dl.acm.org/doi/abs/10.1145/3460231.3475943](https://dl.acm.org/doi/abs/10.1145/3460231.3475943)

- ---------- Nominate for Best Paper -----------

SELECTION: no

==> review/wsdm.txt <==
the paper seems to lack of comparison with the state of the art in that sense.

- The practical difference between prerequisite knowledge at item and user level is not clear;
- There seems to be a lack of comparison with methods to deal with prerequisite knowledge at item level, to assess if they can be a solution to the problem at user level;
- Reproducibility can be limited due to the lack of shared source code.


At a and practical level, it is not clear why modeling prerequisite knowledge at user level is different from doing that at item level. 


========================
-Figure 1 is complex and hard to follow. A legend in the figure would increase the readability of the figure. The image can be simplified. Also, the explanation for the figure does not really match with what is done in the study. Thus, the figure 1 creates more of a confusion.
-It is unclear if the logistic regression model is sufficient to estimate the prerequisite linkage scores. There are no results evaluating this model.
-The authors do not provide any insights to runtime or space complexity
> HC: solved.
-It is unclear for what happens at {Hits, NDHC}@N for examples where there as less than 10 items to evaluate.
> HC: ignore
-Using Movies as the third evaluation dataset is not convincing enough. It would be more appropriate to use a scenario like task completion
-It is hard to quantify if the methods authors use to determine prerequisites is sufficient enough or how much noise and error it introduces to the PDRS framework.
9. Detailed Evaluation (Contribution, Pros/Cons, Errors); please number each point and please provide as constructive feedback as possible.
-The authors provide an approach to represent and extract prerequisites for recommendations with minimal human annotation
-The PDRS method shows promising results for cold-start problems.
-The PDRS method also appears to be useful for cases where modeling prerequisites is crucial (i.e., Courses) and where prerequisites could be beneficial (Books and Movies).

Reviewer #4
Questions
1. Overall Rating
Weak Accept
2. Interest to Audience. Will this paper attract the interest of WSDM 2021 attendees? Will it be intriguing and inspiring? Might it be highlighted afterwards in the press as particularly innovative?
Some interest to a large fraction of the attendees or a lot of interest to some attendees
3. Significance: Does the paper contribute a major breakthrough or an incremental advance? Are other people (practitioners or researchers) likely to use these ideas or build on them? Is it clear how this work differs from previous contributions, and is related work adequately referenced?
Moderate advance in methodology or understanding of phenomena, likely to be useful to others
4. Experiments: Do the experiments support the claims made in the paper and justify the proposed techniques?
OK, but certain claims are not covered by the experiments
5. Paper Clarity. Is the paper clearly written? Is it well-organized? Is the result section (and or are the proofs, if applicable) clear enough so that expert readers will understand them and can reproduce the results?
Good: most of the paper was understandable, with minor typos or details that could be improved
6. Summary of the paper (what is being proposed and in what context) and a brief justification of your overall recommendation. (One solid paragraph)
This paper studied the problem of better capturing and leveraging prerequisite knowledge in recommendation systems, which is interesting and practical. The authors proposed a two-stage framework to address the problem of inferring prerequisite knowledge and then encoding the prerequisite knowledge into recommendation models. The effectiveness of the proposed method is demonstrated with detailed ablation studies over different types of real datasets. The motivation of the paper is very interesting and the paper is mostly well-written and easy to follow. And the analysis and detailed ablation studies are really helpful. The paper could be further enhanced if the experimental comparison could be more comprehensive.
7. Three (or more) strong points about the paper. Please be precise and explicit; clearly explain the value and nature of the contribution.
(1) Studied an interesting and practical problem.
(2) Proposed an end-to-end two-stage framework.
(3) Detailed ablation studies and experimental analysis.
8. Three (or more) weak points about the paper. Please clearly indicate whether the paper has any mistakes, missing related work, or results that cannot be considered a contribution. Please be polite, specific, and constructive.
(1) An intuitive and simple way to leverage the prerequisite knowledge for recommendation is to filter the recommendation results w.r.t. prerequisite knowledge dependencies. Namely, it should be straightforward to derive the item dependencies via the concept dependencies, and then filter the recommendation results to remove items whose dependent items are not already occupied by the users. It would be great if the authors could compare the proposed approach with this simple baseline to better justify the modeling complexity of jointly modeling the prerequisite knowledge together with user preferences.
(2) Experimental study could be more comprehensive. For example, one important baseline method, namely the two-tower approach to encode more metadata info on both user and item sides, is not included in experimental comparison. After all, the prerequisite knowledge is part of the user and item metadata.
(3) It could be interesting to see some case studies on both the prerequisite knowledge inference part and the overall recommendation part. It would help demonstrate whether the modeling ideas are working as intended.
(4) Some technical details were not well explained. For example, how the 30%/20% prior/target knowledge slicing is determined; how the hyperparameter tuning is performed for the proposed approach and the baseline approaches (e.s.p for the +KEM variates).
(5) Some typos. For instance, in Sec 5.1., "Large, positive KPL scores indicate that knowledge concept is a prerequisite of 'machine learning'" shall be "Large, positive KPL scores indicate that 'machine learning' is a prerequisite of the knowledge concept".
9. Detailed Evaluation (Contribution, Pros/Cons, Errors); please number each point and please provide as constructive feedback as possible.
The motivation of the paper is very interesting and the paper is mostly well-written and easy to follow. And the analysis and detailed ablation studies are really helpful. The paper could be further improved in the following aspects:
(1) An intuitive and simple way to leverage the prerequisite knowledge for recommendation is to filter the recommendation results w.r.t. prerequisite knowledge dependencies. Namely, it should be straightforward to derive the item dependencies via the concept dependencies, and then filter the recommendation results to remove items whose dependent items are not already occupied by the users. It would be great if the authors could compare the proposed approach with this simple baseline to better justify the modeling complexity of jointly modeling the prerequisite knowledge together with user preferences.
(2) Experimental study could be more comprehensive. For example, one important baseline method, namely the two-tower approach to encode more metadata info on both user and item sides, is not included in experimental comparison. After all, the prerequisite knowledge is part of the user and item metadata.
(3) It could be interesting to see more case studies on both the prerequisite knowledge inference part and the overall recommendation part. It would help demonstrate whether the modeling ideas are working as intended.
(4) Some technical details were not well explained. For example, how the 30%/20% prior/target knowledge slicing is determined; how the hyper-parameter tuning is performed for the proposed approach and the baseline approaches (e.s.p for the +KEM variates).
(5) Some typos. For instance, in Sec 5.1., "Large, positive KPL scores indicate that knowledge concept is a prerequisite of 'machine learning'" shall be "Large, positive KPL scores indicate that 'machine learning' is a prerequisite of the knowledge concept".
10. Reviewer's confidence.
Knowledgeable in this sub-area
Reviewer #5
Questions
1. Overall Rating
Weak Reject
2. Interest to Audience. Will this paper attract the interest of WSDM 2021 attendees? Will it be intriguing and inspiring? Might it be highlighted afterwards in the press as particularly innovative?
Interesting to a small group or sub-specialty
3. Significance: Does the paper contribute a major breakthrough or an incremental advance? Are other people (practitioners or researchers) likely to use these ideas or build on them? Is it clear how this work differs from previous contributions, and is related work adequately referenced?
Moderate advance in methodology or understanding of phenomena, likely to be useful to others
4. Experiments: Do the experiments support the claims made in the paper and justify the proposed techniques?
OK, but certain claims are not covered by the experiments
5. Paper Clarity. Is the paper clearly written? Is it well-organized? Is the result section (and or are the proofs, if applicable) clear enough so that expert readers will understand them and can reproduce the results?
Good: most of the paper was understandable, with minor typos or details that could be improved
6. Summary of the paper (what is being proposed and in what context) and a brief justification of your overall recommendation. (One solid paragraph)
This paper presents a recommendation framework by leveraging prerequisite knowledge. The authors emphasize three main contribution: 1) formalise the prerequisite knowledge via users’ prior knowledge, users’ target knowledge and the prerequisite graph, 2) develop a knowledge linking prediction method to extract prerequisite knowledge and 3) propose an joint training strategy to optimize knowledge linking prediction and recommendation tasks. Experiment are done on three datasets to demonstrate the proposed method.
7. Three (or more) strong points about the paper. Please be precise and explicit; clearly explain the value and nature of the contribution.
How to accurately model the user-item interactions with auxiliary side information is at the core of modern recommendation methods. One good point of the paper is the proposed prerequisite learning module. In particular, the author extract concepts and inferring prerequisite relation by several distance metric. Another good point is the joint training strategy to avoid weakening the prerequisite information.
8. Three (or more) weak points about the paper. Please clearly indicate whether the paper has any mistakes, missing related work, or results that cannot be considered a contribution. Please be polite, specific, and constructive.
The motivation of so-called “prerequisite knowledge” needs to be stated clearly.
These baselines are outdated.
Some important baselines are missing, which means the comparison might be unfair.
9. Detailed Evaluation (Contribution, Pros/Cons, Errors); please number each point and please provide as constructive feedback as possible.
1. In terms of motivation, the benefits of “prerequisite graph” are overstate.
a. Taking “prerequisite graph” as side information for recommendation is similar to KG-based recommendation, e.g. Section 3.1, the PLM module, where Concept Extraction is like NER, and (k_i, r_{ij}, k_j) is like KG triple. And the work PGPR in sigir19 construct their KG by user-item reviews without any external KG. The authors are suggested to clarify their differences and where the prerequisite graph advantages are.
b. In Section 6.1, paragraph 2, “……that prerequisites can be formalised as causal graphs”. While Section 3.1 shows that prerequisites are constructed by Sequential dependency(AsyD) and domain dependency(RefD). However, neither of them can represent causal relationship.
2. In terms of experiments, there are several limitations.
a. As for the dataset, SSG Courses dataset is not publicly available yet. However, no detail information of this dataset (say, the dataset’s scenarios and task). Without clear descriptions, the readers would be confused.
b. Those compared baselines are outdated, and the latest method among them is done in 2017. For example, there are many graph-based recommendation methods beat GCMC nowadays. What’s more, as related works, the KG-based recommendations are ignored. The authors are strongly suggested to select some of them as baseline.
10. Reviewer's confidence.
Knowledgeable in this sub-area

==> review/wsdm21.orig.txt <==
Reviewer #1
Questions
1. Overall Rating
Reject
2. Interest to Audience. Will this paper attract the interest of WSDM 2021 attendees? Will it be intriguing and inspiring? Might it be highlighted afterwards in the press as particularly innovative?
Some interest to a large fraction of the attendees or a lot of interest to some attendees
3. Significance: Does the paper contribute a major breakthrough or an incremental advance? Are other people (practitioners or researchers) likely to use these ideas or build on them? Is it clear how this work differs from previous contributions, and is related work adequately referenced?
Minor or incremental advance over known techniques or insights
4. Experiments: Do the experiments support the claims made in the paper and justify the proposed techniques?
OK, but certain claims are not covered by the experiments
5. Paper Clarity. Is the paper clearly written? Is it well-organized? Is the result section (and or are the proofs, if applicable) clear enough so that expert readers will understand them and can reproduce the results?
Good: most of the paper was understandable, with minor typos or details that could be improved
6. Summary of the paper (what is being proposed and in what context) and a brief justification of your overall recommendation. (One solid paragraph)
This paper proposes the concept of prerequisite knowledge at user level, which tries to capture the knowledge of the users that the models need to capture to improve the recommendation effectiveness. Concretely, the authors model the prior knowledge of the users and try to capture the target knowledge that will drive the recommendation process. The evaluation was performed on three datasets, considering classic evaluation metrics and several baselines.

While the paper has positive aspects, such as its clarity in presentation, the soundness of the technical solution, other aspects such as the distance from the prerequisite knowledge at item level are presented at conceptual level but not at a practical level. Indeed, the paper seems to lack of comparison with the state of the art in that sense.
7. Three (or more) strong points about the paper. Please be precise and explicit; clearly explain the value and nature of the contribution.
- It is interesting to consider a novel and user-centered perspective to prerequisite knowledge in recommender systems;
- The technical solution is sound and interesting;
- The paper presentation is clear and related work is well covered.

Please, refer to my detailed evaluation for more comments on these points.
8. Three (or more) weak points about the paper. Please clearly indicate whether the paper has any mistakes, missing related work, or results that cannot be considered a contribution. Please be polite, specific, and constructive.
- The practical difference between prerequisite knowledge at item and user level is not clear;
- There seems to be a lack of comparison with methods to deal with prerequisite knowledge at item level, to assess if they can be a solution to the problem at user level;
- Reproducibility can be limited due to the lack of shared source code.

Please, refer to my detailed evaluation for more comments on these points.
9. Detailed Evaluation (Contribution, Pros/Cons, Errors); please number each point and please provide as constructive feedback as possible.
This paper deals with a timely and relevant topic (prerequisite knowledge in recommender systems) and does so from a novel user-centered perspective. This comes in a nicely presented paper, which presents a novel interesting model. In short, this paper has a lot of positive aspects, which made it an interesting reading.

Unfortunately, there are also shortcomings, which might limiting for a paper published at WSDM. I will now highlight them, with suggestions on how to possibly deal with them.

At a and practical level, it is not clear why modeling prerequisite knowledge at user level is different from doing that at item level. Given that user prerequisites are extracted from items, it all seems to return to the same problem, just tackled at a different granularity. I invite the authors to consider the interplay between these two forms of modeling in more depth in future revisions of this work.

As a consequence, this paper seems to miss an evaluation on why prerequisite knowledge at the item level is not a solution also to at user level. Unfortunately, these baselines seem to be missing in the evaluation of this work. I recommend the authors to include them in the future.

Finally, reproducibility seems limited because of the lack of source code. I invite the authors to consider linking the source code in future revisions of the paper; this would facilitate future advances on this area.
10. Reviewer's confidence.
Knowledgeable in this sub-area
Reviewer #3
Questions
1. Overall Rating
Weak Accept
2. Interest to Audience. Will this paper attract the interest of WSDM 2021 attendees? Will it be intriguing and inspiring? Might it be highlighted afterwards in the press as particularly innovative?
Interesting to many attendees
3. Significance: Does the paper contribute a major breakthrough or an incremental advance? Are other people (practitioners or researchers) likely to use these ideas or build on them? Is it clear how this work differs from previous contributions, and is related work adequately referenced?
Moderate advance in methodology or understanding of phenomena, likely to be useful to others
4. Experiments: Do the experiments support the claims made in the paper and justify the proposed techniques?
OK, but certain claims are not covered by the experiments
5. Paper Clarity. Is the paper clearly written? Is it well-organized? Is the result section (and or are the proofs, if applicable) clear enough so that expert readers will understand them and can reproduce the results?
Average: the main points of the paper was understandable, but some parts were not clear
6. Summary of the paper (what is being proposed and in what context) and a brief justification of your overall recommendation. (One solid paragraph)
The authors introduce a new approach titled, Prerequisite Driven Recommendation (PDR), that leverages prerequisite relations between concepts to improve recommendation systems. Their new approach presents a method to model and use prerequisite knowledge for commuting recommendations. The PDR framework consists of three different components: 1) PLM – logistic regression model to learn knowledge prerequisite linkage scores using three different types of features, 2) Encoder – learns a representation of user and items and concepts using two different modules. 3) KDRM – uses the learned representation of user and items and concepts to jointly train the prerequisite learning and recommendation models. They evaluate their framework in two settings: a warm start and a cold start scenario with three different datasets from different areas: Books, Movies, and Courses. Their method incorporates both domain and general prerequisites (derived from Wikipedia). The authors use Hits@N and NGDC@N. Additionally, the authors also conduct an ablation study to understand the importance of the different components of their model to the downstream task. They find the PDR approach to be useful for the cold-start problem and still see improvements for the warm start problem.
7. Three (or more) strong points about the paper. Please be precise and explicit; clearly explain the value and nature of the contribution.
-The authors consider the role of prerequisites for recommendation systems which seems like a natural requirement for certain problems and is intuitive.
-The authors conduct several experiments to validate their findings: the ablation study, the pre-training vs non-pretrained PDRS model with different hyper-parameters.
-The authors consider three datasets from different areas: courses, books, and movies.
-The PDRS approach can be used for cold-start cases
8. Three (or more) weak points about the paper. Please clearly indicate whether the paper has any mistakes, missing related work, or results that cannot be considered a contribution. Please be polite, specific, and constructive.
-Figure 1 is complex and hard to follow. A legend in the figure would increase the readability of the figure. The image can be simplified. Also, the explanation for the figure does not really match with what is done in the study. Thus, the figure 1 creates more of a confusion.
-It is unclear if the logistic regression model is sufficient to estimate the prerequisite linkage scores. There are no results evaluating this model.
-The authors do not provide any insights to runtime or space complexity
-It is unclear for what happens at {Hits, NDHC}@N for examples where there as less than 10 items to evaluate.
-Using Movies as the third evaluation dataset is not convincing enough. It would be more appropriate to use a scenario like task completion
-It is hard to quantify if the methods authors use to determine prerequisites is sufficient enough or how much noise and error it introduces to the PDRS framework.
9. Detailed Evaluation (Contribution, Pros/Cons, Errors); please number each point and please provide as constructive feedback as possible.
-The authors provide an approach to represent and extract prerequisites for recommendations with minimal human annotation
-The PDRS method shows promising results for cold-start problems.
-The PDRS method also appears to be useful for cases where modeling prerequisites is crucial (i.e., Courses) and where prerequisites could be beneficial (Books and Movies).
10. Reviewer's confidence.
Knowledgeable in this sub-area
Reviewer #4
Questions
1. Overall Rating
Weak Accept
2. Interest to Audience. Will this paper attract the interest of WSDM 2021 attendees? Will it be intriguing and inspiring? Might it be highlighted afterwards in the press as particularly innovative?
Some interest to a large fraction of the attendees or a lot of interest to some attendees
3. Significance: Does the paper contribute a major breakthrough or an incremental advance? Are other people (practitioners or researchers) likely to use these ideas or build on them? Is it clear how this work differs from previous contributions, and is related work adequately referenced?
Moderate advance in methodology or understanding of phenomena, likely to be useful to others
4. Experiments: Do the experiments support the claims made in the paper and justify the proposed techniques?
OK, but certain claims are not covered by the experiments
5. Paper Clarity. Is the paper clearly written? Is it well-organized? Is the result section (and or are the proofs, if applicable) clear enough so that expert readers will understand them and can reproduce the results?
Good: most of the paper was understandable, with minor typos or details that could be improved
6. Summary of the paper (what is being proposed and in what context) and a brief justification of your overall recommendation. (One solid paragraph)
This paper studied the problem of better capturing and leveraging prerequisite knowledge in recommendation systems, which is interesting and practical. The authors proposed a two-stage framework to address the problem of inferring prerequisite knowledge and then encoding the prerequisite knowledge into recommendation models. The effectiveness of the proposed method is demonstrated with detailed ablation studies over different types of real datasets. The motivation of the paper is very interesting and the paper is mostly well-written and easy to follow. And the analysis and detailed ablation studies are really helpful. The paper could be further enhanced if the experimental comparison could be more comprehensive.
7. Three (or more) strong points about the paper. Please be precise and explicit; clearly explain the value and nature of the contribution.
(1) Studied an interesting and practical problem.
(2) Proposed an end-to-end two-stage framework.
(3) Detailed ablation studies and experimental analysis.
8. Three (or more) weak points about the paper. Please clearly indicate whether the paper has any mistakes, missing related work, or results that cannot be considered a contribution. Please be polite, specific, and constructive.
(1) An intuitive and simple way to leverage the prerequisite knowledge for recommendation is to filter the recommendation results w.r.t. prerequisite knowledge dependencies. Namely, it should be straightforward to derive the item dependencies via the concept dependencies, and then filter the recommendation results to remove items whose dependent items are not already occupied by the users. It would be great if the authors could compare the proposed approach with this simple baseline to better justify the modeling complexity of jointly modeling the prerequisite knowledge together with user preferences.
(2) Experimental study could be more comprehensive. For example, one important baseline method, namely the two-tower approach to encode more metadata info on both user and item sides, is not included in experimental comparison. After all, the prerequisite knowledge is part of the user and item metadata.
(3) It could be interesting to see some case studies on both the prerequisite knowledge inference part and the overall recommendation part. It would help demonstrate whether the modeling ideas are working as intended.
(4) Some technical details were not well explained. For example, how the 30%/20% prior/target knowledge slicing is determined; how the hyperparameter tuning is performed for the proposed approach and the baseline approaches (e.s.p for the +KEM variates).
(5) Some typos. For instance, in Sec 5.1., "Large, positive KPL scores indicate that knowledge concept is a prerequisite of 'machine learning'" shall be "Large, positive KPL scores indicate that 'machine learning' is a prerequisite of the knowledge concept".
9. Detailed Evaluation (Contribution, Pros/Cons, Errors); please number each point and please provide as constructive feedback as possible.
The motivation of the paper is very interesting and the paper is mostly well-written and easy to follow. And the analysis and detailed ablation studies are really helpful. The paper could be further improved in the following aspects:
(1) An intuitive and simple way to leverage the prerequisite knowledge for recommendation is to filter the recommendation results w.r.t. prerequisite knowledge dependencies. Namely, it should be straightforward to derive the item dependencies via the concept dependencies, and then filter the recommendation results to remove items whose dependent items are not already occupied by the users. It would be great if the authors could compare the proposed approach with this simple baseline to better justify the modeling complexity of jointly modeling the prerequisite knowledge together with user preferences.
(2) Experimental study could be more comprehensive. For example, one important baseline method, namely the two-tower approach to encode more metadata info on both user and item sides, is not included in experimental comparison. After all, the prerequisite knowledge is part of the user and item metadata.
(3) It could be interesting to see more case studies on both the prerequisite knowledge inference part and the overall recommendation part. It would help demonstrate whether the modeling ideas are working as intended.
(4) Some technical details were not well explained. For example, how the 30%/20% prior/target knowledge slicing is determined; how the hyper-parameter tuning is performed for the proposed approach and the baseline approaches (e.s.p for the +KEM variates).
(5) Some typos. For instance, in Sec 5.1., "Large, positive KPL scores indicate that knowledge concept is a prerequisite of 'machine learning'" shall be "Large, positive KPL scores indicate that 'machine learning' is a prerequisite of the knowledge concept".
10. Reviewer's confidence.
Knowledgeable in this sub-area
Reviewer #5
Questions
1. Overall Rating
Weak Reject
2. Interest to Audience. Will this paper attract the interest of WSDM 2021 attendees? Will it be intriguing and inspiring? Might it be highlighted afterwards in the press as particularly innovative?
Interesting to a small group or sub-specialty
3. Significance: Does the paper contribute a major breakthrough or an incremental advance? Are other people (practitioners or researchers) likely to use these ideas or build on them? Is it clear how this work differs from previous contributions, and is related work adequately referenced?
Moderate advance in methodology or understanding of phenomena, likely to be useful to others
4. Experiments: Do the experiments support the claims made in the paper and justify the proposed techniques?
OK, but certain claims are not covered by the experiments
5. Paper Clarity. Is the paper clearly written? Is it well-organized? Is the result section (and or are the proofs, if applicable) clear enough so that expert readers will understand them and can reproduce the results?
Good: most of the paper was understandable, with minor typos or details that could be improved
6. Summary of the paper (what is being proposed and in what context) and a brief justification of your overall recommendation. (One solid paragraph)
This paper presents a recommendation framework by leveraging prerequisite knowledge. The authors emphasize three main contribution: 1) formalise the prerequisite knowledge via users’ prior knowledge, users’ target knowledge and the prerequisite graph, 2) develop a knowledge linking prediction method to extract prerequisite knowledge and 3) propose an joint training strategy to optimize knowledge linking prediction and recommendation tasks. Experiment are done on three datasets to demonstrate the proposed method.
7. Three (or more) strong points about the paper. Please be precise and explicit; clearly explain the value and nature of the contribution.
How to accurately model the user-item interactions with auxiliary side information is at the core of modern recommendation methods. One good point of the paper is the proposed prerequisite learning module. In particular, the author extract concepts and inferring prerequisite relation by several distance metric. Another good point is the joint training strategy to avoid weakening the prerequisite information.
8. Three (or more) weak points about the paper. Please clearly indicate whether the paper has any mistakes, missing related work, or results that cannot be considered a contribution. Please be polite, specific, and constructive.
The motivation of so-called “prerequisite knowledge” needs to be stated clearly.
These baselines are outdated.
Some important baselines are missing, which means the comparison might be unfair.
9. Detailed Evaluation (Contribution, Pros/Cons, Errors); please number each point and please provide as constructive feedback as possible.
1. In terms of motivation, the benefits of “prerequisite graph” are overstate.
a. Taking “prerequisite graph” as side information for recommendation is similar to KG-based recommendation, e.g. Section 3.1, the PLM module, where Concept Extraction is like NER, and (k_i, r_{ij}, k_j) is like KG triple. And the work PGPR in sigir19 construct their KG by user-item reviews without any external KG. The authors are suggested to clarify their differences and where the prerequisite graph advantages are.
b. In Section 6.1, paragraph 2, “……that prerequisites can be formalised as causal graphs”. While Section 3.1 shows that prerequisites are constructed by Sequential dependency(AsyD) and domain dependency(RefD). However, neither of them can represent causal relationship.
2. In terms of experiments, there are several limitations.
a. As for the dataset, SSG Courses dataset is not publicly available yet. However, no detail information of this dataset (say, the dataset’s scenarios and task). Without clear descriptions, the readers would be confused.
b. Those compared baselines are outdated, and the latest method among them is done in 2017. For example, there are many graph-based recommendation methods beat GCMC nowadays. What’s more, as related works, the KG-based recommendations are ignored. The authors are strongly suggested to select some of them as baseline.
10. Reviewer's confidence.
Knowledgeable in this sub-area
